Closing the Curious Case of Neural Text Degeneration

Despite their ubiquity in language generation, it remains unknown why truncation sampling heuristics like nucleus sampling are so effective. We provide a theoretical explanation for the effectiveness of the truncation sampling by proving that truncation methods that discard tokens below some probability threshold (the most common type of truncation) can guarantee that all sampled tokens have nonzero true probability. However, thresholds are a coarse heuristic, and necessarily discard some tokens with nonzero true probability as well. In pursuit of a more precise sampling strategy, we show that we can leverage a known source of model errors, the softmax bottleneck, to prove that certain tokens have nonzero true probability, without relying on a threshold. Based on our findings, we develop an experimental truncation strategy and the present pilot studies demonstrating the promise of this type of algorithm. Our evaluations show that our method outperforms its threshold-based counterparts under automatic and human evaluation metrics for low-entropy (i.e., close to greedy) open-ended text generation. Our theoretical findings and pilot experiments provide both insight into why truncation sampling works, and make progress toward more expressive sampling algorithms that better surface the generative capabilities of large language models.

==> data/test/BA_Epsilon.csv <==
Size,Method,Constraints,Mean,SEM
Small,BA epsilon,20,87.0876751802208,0.7232468488102188
Medium,BA epsilon,20,90.60391053077414,0.6367093788131298
Large,BA epsilon,20,91.77792963669233,0.5940869389415933
XL,BA epsilon,20,92.89745815255534,0.3451600617086221


==> data/test/BA_Eta.csv <==
Size,Method,Constraints,Mean,SEM
Small,BA eta,20,85.46483546264326,0.680846324518246
Medium,BA eta,20,90.58807418837623,0.8780044739276573
Large,BA eta,20,93.56545699203808,0.35532105139127806
XL,BA eta,20,92.89488808403617,0.6181799155905785


==> data/test/Bottleneck-aware.csv <==
Size,Method,Constraints,Mean,SEM
Small,Bottleneck-aware,-,86.8240996882329,0.2854054614950993
Medium,Bottleneck-aware,-,91.80264731831868,0.5159218628538786
Large,Bottleneck-aware,-,92.27207485991838,0.3416090550894448
XL,Bottleneck-aware,-,93.24452563512534,0.5436489684821403


==> data/test/Epsilon.csv <==
Size,Method,Constraints,Mean,SEM
Small,Epsilon,-,86.31964944589674,0.7658841808805815
Medium,Epsilon,-,90.39920121539858,0.2948464074194395
Large,Epsilon,-,91.20559203356088,0.5708637399432556
XL,Epsilon,-,93.74214214840683,0.4946913748374343


==> data/test/Eta.csv <==
Size,Method,Constraints,Mean,SEM
Small,Eta,-,87.69323471718481,0.6282520212135044
Medium,Eta,-,91.75651768094191,0.1603502423021173
Large,Eta,-,92.01637409744572,0.5224702920416403
XL,Eta,-,92.47133432564446,0.5839552116662581


==> data/test/Nucleus.csv <==
Size,Method,Constraints,Mean,SEM
Small,Nucleus,-,86.99389310351742,1.0431220568871147
Medium,Nucleus,-,90.63990760994477,0.1595754872932719
Large,Nucleus,-,92.03483968348803,0.5474406753130698
XL,Nucleus,-,93.56241146480258,0.491569807586155

